Satellite galaxy abundance dependency on cosmology in Magneticum simulations

Context: Modelling satellite galaxy abundance $N_s$ in Galaxy Clusters (GCs) is a key element in modelling the Halo Occupation Distribution (HOD), which itself is a powerful tool to connect observational studies with numerical simulations. Aims: To study the impact of cosmological parameters on satellite abundance both in cosmological simulations and in mock observations. Methods: We build an emulator (HODEmu, \url{https://github.com/aragagnin/HODEmu/}) of satellite abundance based on cosmological parameters $\Omega_m, \Omega_b, \sigma_8, h_0$ and redshift $z.$ We train our emulator using \magneticum hydrodynamic simulations that span 15 different cosmologies, each over $4$ redshift slices between $0<z<0.5,$ and for each setup we fit normalisation $A$, log-slope $\beta$ and Gaussian fractional-scatter $\sigma$ of the $N_s-M$ relation. The emulator is based on multi-variate output Gaussian Process Regression (GPR). Results: We find that $A$ and $\beta$ depend on cosmological parameters, even if weakly, especially on $\Omega_m,$ $\Omega_b.$ This dependency can explain some discrepancies found in literature between satellite HOD of different cosmological simulations (Magneticum, Illustris, BAHAMAS). We also show that satellite abundance cosmology dependency differs between full-physics (FP) simulations, dark-matter only (DMO), and non-radiative simulations. Conclusions: This work provides a preliminary calibration of the cosmological dependency of the satellite abundance of high mass halos, and we showed that modelling HOD with cosmological parameters is necessary to interpret satellite abundance, and we showed the importance of using FP simulations in modelling this dependency.

==> referee-reply.txt <==

We thank the referee for their comments and careful review, which we used to improve the quality of this manuscript. 

However we do believe that the referee has a biased view on the topic (for instance he says "simulations have no predictive power"), and we believe he didn't provide a fair representation of this work.

In fact, we do think that, while hydro-simulations cannot be used "as is" to make predictions, they do have scientific value and some predictive power. There are various numerical works in the literature that constrain galaxy properties, as characterising the diversity of simulated galaxies (Pulsoni et al. 2020), their star-formation vs. mass relation (Bassini et al. 2020), studying the angular momentum evolution (Mostoghiu et al. 2021).

The referee's main criticism is that our set of simulations can not be used to create a predictive model, in particular if we consider that  sub-grid physics have not been tuned individually to reproduce observations. However, nowhere in the paper, we state that we built an emulator in order to constrain cosmological parameters by, for instance, comparing it directly to observations.

We edited the text of the manuscript (in bold) and now we stress that in this work we explore the consequences of different cosmological parameters in the satellite population at a fixed feedback configuration.

While this study doesn't claim to make constrain on cosmological parameters, it still provides information on how hydro-simulation reacts to different cosmological parameters, and we do believe it deserves to be published.

Here below we reply to the points raised by the referee:

> This paper aims to study the impact of cosmological parameters on
> satellite abundances, and in particular, on P(N_s|M), the
> probability that a halo of mass M contains N_s satellite galaxies
> (with certain properties, typically being more massive than some
> threshold mass). In particular, the authors use a suite of hydrodynamical
> simulations to calibrate an emulator for the average number of
> satellite galaxies as function of halo mass and cosmology. Using
> mock data they argue that this can be used to constrain cosmological
> parameters. However, I do not consider this paper accceptable for
> publication in A&A for two main reasons.


In the submitted manuscript we never argue that our emulator can be used to constrain cosmological parameters by comparing its prediction with observations.


> First of all, as detailed below, I do not consider it feasible to
> constrain cosmological parameters using a theoretical prediction
> for that is calibrated agains hydrodynamical simulations.

We do not use our emulator to constrain cosmological parameters, yet we do believe that hydrosimulations are a great tool to explore the consequence of cosmological parameters in galaxy and galaxy cluster properties (e.g. Singh et al. 2020).

> Secondly, the paper is extremely poorly written, and even after reading
> it multiple times, I'm still left pondering as to what exactly the authors
> do at several occasions. In my report below, I will not comment to much
> on these issues, mainly because there are many of them, and because
> my main criticism is the one mentioned above.

We worked to improve the content of this manuscript, and we argue that contrary to what the referee says, it is not true that we claimed we can constrain cosmological parameters.

Additionally, we argue that our results are a first  studies of this kind and show how cosmological parameters, at fixed feedback scheme, do affect the satellite population.

Here below we reply in detail to all points raised by the referee.


===========================================================================
Main Criticism
===========================================================================

> Throughout, the authors assume that P(N_s|M) follows a Poisson distribution
> with a mean that follows a power-law functional form with mass, i.e.,
>
> = A (M/M_p)^beta
>
> Here A is a normalization, beta is a power-law slope, and M_p is an
> (arbitrary) pivot mass.
>
> Using a suite of cosmological hydrodynamical simulations for different
> cosmologies (varying parameters like Omega_m and sigma_8 somewhat wrt
> the best-fit Planck cosmology), the authors "build an emulator based
> on multi-variate output Gaussian Process Regression" that can predict
> A and beta for a given cosmology. This is just fancy language for
> saying that the authors have come up with fitting functions (eqs 6
> and 7 in the paper) for these two parameters as a function of the
> cosmological parameters. My main criticism is that I fail to see why
> this is useful.

While the emulator cannot be taken "as is" and can not be used to constrain cosmological parameters, it is a first step in understanding how satellite properties from   simulations are affected by cosmological parameters.


> First and foremost, the authors seem to base their work on the premise
> that their hydro simulations have some predictive power regarding
> P(N_s|M). However, this is most certainly not the case.
> Hydrosimulations have very little, if any, predictive power when it
> comes to galaxy formation. 

As previously stated, we believe hydrosimulation have predictive powers, and provided some references.

> Rather, the subgrid models that are used to
> treat subgrid processes such as star formation and feedback, come with
> numerous free parameters that are typically tuned to reproduce certain
> empirical data (often, this is the stellar mass function, or the
> stellar mass-to-halo mass relation). If one changes cosmological
> parameters, one can still fit the same stellar mass function upon
> retuning these free parameters. Furthermore, different simulation
> codes use different subgrid treatments, making a meaningful comparison
> among such simulations a tricky undertaking.

This is true. And the main point of our comparison between simulations was to show that   variation of cosmological parameters can lead to an HOD variation that is of the same order of magnitude of the one seen between simulations.

We changed the text in order to make our point more clear.


> In fact, the entire notion of HOD modeling was introduced to
> circumvent these issues. HOD modelling is a method that allows us to
> marginalize over uncertain galaxy formation physics, by simply using
> very general characterizations of the galaxy-halo connection (in HOD
> modeling, this implies a parameterized model for P(N|M)) and then
> using empirical data (i.e., clustering, galaxy-galaxy lensing, galaxy
> group catalogs) to constrain the HOD for a given cosmology, C, or to
> try and constrain cosmology by marginalizing over all possible HODs
> (and thus over all possible galaxy formation models). The authors seem
> to believe that one can instead use hydro sims to PREDICT P(N|M,C),
> which can then be compared to data in order to constrain the cosmology
> C. I do not consider this feasible (simulations lack predictive power).

We agree with the procedure explained by the referee, however, we do believe that testing how the satellite population of hydro-simulations react to by changing cosmological parameter it is of general interest for the scientific community. 

> Furthermore, based on the text, it is my understanding that the
> simulations for different cosmologies have been run using exactly the
> same subgrid models (same parameters). In other words, when
> cosmological parameters were varied, no effort was made to adjust the
> subgrid model to produce an identical stellar mass function. Hence,
> different cosmologies will predict different stellar mass functions.
> Yet, if comparing different simulations (say BAHAMAS vs ILLUSTRIS vs
> Magneticum) which correspond to different cosmologies, those
> simulations typically HAVE their subgrid models tuned to match the
> stellar mass function. So the emulator is only useful if it emulates
> for different cosmologies but with an INVARIANT stellar mass
> function.


It is true that we did not re-tuned feedback parameters, however the goal of the section where we compare various simulations (sec. 4.3) was to show how different cosmologies lead to a variation in the HOD that is of the order of the same difference between simulations.


> Note that this is also what subhalo abundance matching
> does; it always uses an empirical stellar mass function, which
> is independent of the cosmology, to predict the abundance of halos
> and subhalos.

What we show in (now Sec. 3, before it was Sec. 5.4) is that sub-halo abundance matching from a wrong cosmology lead to inconsistent results. In fact, as also proposed in van den Bosch et al. 2005, satellite abundance (or at least a ratio between different apertures) in future may be used to constrain cosmological parameters.

> Some of these issues are probably responsible for the fact that
> the author's emulator fails to predict the satellite abundance
> in the BAHAMAS+MACSIS. Most likely this simply demonstrates my
> point above, that simulations have no predictive power.

Our goal was not to show that our emulator can predict HOD of different suites of simulations, rather, that the scatter of HOD normalisation in different cosmologies is comparable with the one coming from different suites of simulations.  

===========================================================================

Additional Comments.

--------------------------------------------------------------------------

> Section 1, above eq. 2: "the satellite galaxy abundance distribution P(N_s|M)
> ....is expected to follow a Poisson distribution".

> This is not true. The occupation statistics of dark matter
> substructure is empirically found (using N-body simulations) to
> APPROXIMATELY follow Poisson statistics. Numerous studies have pointed
> out significant deviations from a Poisson distribution (e.g.,
> Boylan-Kochin et al. 2010, Jiang & van den Bosch 2018, and references
> therein) and there most certainly is no theoretical expectation for
> P(N_s|M) to be Poissonian (for instance, subhalos are often accreted
> in groups, rather than individually).


We changed the sentence accordingly with the suggestions of the the referee.
--------------------------------------------------------------------------

> Section 1, above eq. 2: "The average N_s - M relation is known to follow
> a power-law at high halo masses"

> This is incorrect, in that it is not known to be a fact. Rather, it merely
> is an assumption used in many HOD models, and it has some level of support
> from the occupation statistics of dark matter subhalos. However, deviations
> from a pure power-law cannot be excluded. When a little bit of curvature
> is present, the slope that one infers using a power-law fit tends to depend
> sensitively on exactly what mass scales are used for the fitting.

We now states that it is often modelled as a power law and we will do the same in our manuscript.

--------------------------------------------------------------------------

> Section 1, immediately below eq. 2: "where normalization should decrease with
decreasing redshift".

> Where does this come from? I would argue that we simply do not know how
> this evolves with redshift (at least not with any certainty).
> Neither empirically nor theoretically.

The mild evolution with redshift is mentioned in Kravtsov et al. (2004) in their Sec. 6.1 and appreciated in their Fig. 6. We updated the text accordingly.

--------------------------------------------------------------------------

> Section 3, first paragraph. "...we will fit a power-law relation that takes
> into account both the Poison and a Gaussian scatter of the abundance  average."
> Why a Gaussian scatter in addition to the Poisson scatter? What is that
> supposed to represent?
> And related to this, above eq 5 (sect 3.2) the authors write that
> the normal distribution used to model this Gaussian scatter is `truncated'
> and "...defined in the range x>0.." This is incomprehensible, and without
> any motivation...

We now specify that we use Gaussian scatter to account for deviations from Poisson statistics. 

The choice of a Gaussian scatter is based on the assumption that the number of satellite galaxies in a massive halo is a Poisson realisation   with some extra scatter due to the different accretion histories. 

Being the results of different random processes this extra scatter is assumed to be Gaussian, and we truncate it so that we only get positive satellite counts. 

This same model has been used e.g. in the redMaPPer SDSS and DES cluster analyses (see Costanzi et al. 2018, Abbott et al. 2020).


> --------------------------------------------------------------------------

> Section 3.1, equation 3.

> What is the purpose of this equation? Do the authors propose to use this
> for any cosmology, to make predictions for N_s(M_* > 1E+10 Msun) from
> their emulator which gives N_s(M_* > 2.0E+11 Msun)????
> What would this ratio obtained for one cosmology hold for other
> cosmologies??? I do not understand at all what it is the authors
> are trying to say here....

Being this work a first analysis of this kind , we do this re-scaling in order to obtain a rough estimation of Ns(M_*>2e11).
We do believe this estimate is enough for the purpose of showing the scatter of different HOD normalisation compared to the ones found in other simulation suites.

> I suppose, based on the test described in this section, that the emulator
> in Section 4 yields where N_s is the number of satellites with
> a stellar mass M_* > 2E+11 Msun? Is that correct. This is not properly
> mentioned anywhere in the paper.

Thanks for pointing out, we now stress it better in Sec. 3.

> --------------------------------------------------------------------------

> Section 3.1, fourth paragraph. "To estimate the satellite count and compare > it
> consistently between different cosmologies, one must choose a minimum > stellar
> mass cut for each set of cosmological parameters.....we decided to rescale
> the satellite stellar mass cut with M_* > 2 x 10^{11} Msun x > (f_b/f_{b,WMAP7})
> This makes no sense to me. Why does this scaling result in `consistency'?
> I can see that this would be a reasonable thing to do if galaxy formation works
> always such that the same FRACTION of baryons available within the Lagrangian
> volume that produces a halo is turned into stars. There is NO reason for that
> to be the case. For example, in different cosmologies structure formation
> starts at different times, and thus SFH will be different.
> I would argue that one should always consider the same stellar mass cut,
> independent of cosmology, unless the authors can make a convincing case why
> this is not what you want to do.

As the amount of stars produced in a halo roughly depends on the baryon fraction, and this is reflected in the HOD, we imposed this cut to partially absorb this dependency in our emulator. Also, we compare the variation of HOD normalisation with Anbajagane et al. 2020 and for this purpose we decided to use their same scaling.

> --------------------------------------------------------------------------

Section 3.1, fifth paragraph.

> "In order to keep the satellite HOD in the power-law regime......by
> rescaling it according to their cosmological parameters, and, when
> necessary, enlarger or restricted the mass range by hand in order to
> maxmize the power-law region."

> First of all, I do not know what the authors mean by `rescaling
> according to the cosmological parameters'. Secondly, and more
> importantly, I strongly object to such a cherry-picking approach.
> If the occupation statistics indeed follow a power-law, it shouldn't matter
> what mass range is used, as long as one stays safely away from the
> cut-off at low M. The approach used by the authors is not robust,
> irreproducable by others, and therefore not of scientific rigor.

This is a good point. We decided to add more rigor to the selection. Now we cut halo masses so that they contains at least 8 satellites.


> --------------------------------------------------------------------------

> Section 5

> This entire section was incomprehensible to me. It is poorly written,
> and lacks a logical flow. I simply don't know what to make of it.

We edited the text and split into two sections. We believe that now the text is much more clear.

==> regeree-reply-2.txt <==
REFEREE:

> The manuscript "Satellite galaxy abundance dependency on cosmology in
> Magneticum simulations" by Ragagnin et al. investigates the dependence
> of the number of satellite galaxies, N_s, hosted in haloes of some
> given mass, M, as a function of cosmological parameters. To do so, the
> authors use a series of simulations that are dark matter only (DMO),
> non-radiative, or contain full galaxy formation physics. The
> dependence of the number of satellites as a function of cosmology is
> expressed through the normalisation parameter, A, the log-slope, beta,
> and a scatter term labelled sigma. Furthermore, the authors use the
> outcomes of their simulations to train a Gaussian Process emulator to
> determine the cosmology dependence of the N_s-M relation. The authors
> find that the parameters A and beta exhibit some dependency on Omega_m
> and Omega_b, and that the strength of the dependence itself depends on
> whether a DMO, non-radiative, or full physics simulation is used.
> 
> While it is true, as the authors explain, that this is a subject of
> general interest in the community involved in understanding the
> galaxy-halo relation from cosmological simulations, in order to be
> considered of publishable quality in A&A the manuscript requires
> significant revision and clarification in various sections. In its
> present form, I do not believe the manuscript is ready for
> publication. I will highlight some of my perspectives in what follows.
>
> For example, it is not obvious to me that the central message of this
> paper -- that accounting for cosmological parameters or indeed
> considering galaxy formation physics is fundamental to interpret the
> abundance of satellites -- is an especially surprising result. This
> has been shown (albeit in the form of the one-halo term of the
> two-point clustering of galaxies) in works by Wang et al. 2008
> (arXiv:0706.2551), and indeed several hydrodynamic simulations that
> show the alteration of the mass function of subhaloes relative to a
> DMO counterpart.

AUTHORS:

We do acknowledge (and added the respective citation) that there are works (as Wang+08) that study how the subhalo population changes between cosmologies. On the other hand, we show that hydro and DMO simulations react differently to changes in cosmology (our Sec 3). This is important because if studies like mass-calibration want to add a cosmology-dependency in their mass-richness relations, then this dependency should be calibrated using hydro-simulations.

And thus, we come to the main point of the paper: a mass-richness relation that includes a dependency on cosmology taken from hydro-simulations can improve mass-calibration studies.

Hence the importance of our Sec. 5 (previously Sec. 6): here we show that calibrations (on mock data) can be improved by assuming richness-mass relations that depend on cosmology.

We acknowledge that this point was not clear in the current draft.
We thank the referee for this comment and made a major rewriting of our manuscript. We think that now the point of the paper is more clear and the paper more easy to follow.

Changes are marked in bold.


REFEREE:

> Besides the actual number of satellites being predicted as a function
> of halo mass, is there in fact a difference in *which* (sub)haloes
> actually host galaxies as a function of cosmology / galaxy formation
> model? In other words, do the numbers change because, say, galaxies
> tend to preferentially form in subhaloes with a peak circular velocity
> above some critical value, V_*, and it is this threshold that is
> changing with Omega_m, Omega_b, or indeed between Illustris, BAHAMAS,
> Magneticum? I think this question of which substructures are actually
> to be populated with satellites is the true essence of the galaxy-halo
> connection in the regime of satellites, and also impacts their radial
> distribution, which has a significant impact on the clustering
> strength predicted in mocks. It would be an interesting test of the
> emulator to investigate if, in addition to predicting the right
> numbers of galaxies, it also understands where to place them. This
> will make the present work much more compelling. Admittedly, it also
> broadens the scope of the work significantly.

AUTHORS:

This is a very interesting point, and it could be investigated by future works, as we mention now in the conclusions. In this paper however, we  focus on the consequences of modelling the mass-richness relation with a dependency that comes from hydro-sims.

However, we understand that our study cannot dig enough to explain Magneticum/TNG/Bahamas difference (and now we also specify it better in the text). For this reason, we removed it from the abstract and conclusion and left it as a comparison in the Appendix.

We believe this change will make the reader wander less between different topics and clarify the paper's point.

REFEREE:

Another concern I have is the limited resolution of the
primary data sets used in this work, which limits the authors to
considering only galaxies with M_* > 2e11 M_sun. This offers an
extremely narrow range of galaxies whose abundance is studied relative
to galaxy formation parameters and cosmology. In fact, this dependence
will likely be more complicated as one shifts to satellites with lower
stellar masses, which is the more common case in the development
of HODs for mock catalogues. The galaxy-halo connection inevitably
becomes more complicated in this regime. A discussion of how
generalisable are the authors' observations is an 
important and worth adding.

AUTHORS:

It is right that we are focusing on a small mass range. On the other hand, mass-richness relations in observational studies are typically modelled by just a power law. So, we think having access to the high-mass end of this relationship is enough to constrain the normalization and the log slope of said relation. We included an additional comment about this in the text of section 4.1.

I also find some of the figures and their corresponding
interpretations quite challenging to follow. For example, the colour
schemes in Figs. 4 and 5 are are quite hard to
distinguish, making any judgement of the redshift evolution hard to
do. Fig. 10 seems to be missing some labels -- I assume the
upper panel is for A and the lower one for beta?

Thanks for pointing out, we fixed it.

REFEREE:

OTHER POINTS

- Introduction: the authors discuss works that have looked at the
value of beta being > or < 1, which changes the interpretation of
whether galaxy formation is more or less efficient in high mass
haloes. Why do these works come to differing conclusions? This
portion needs to be expanded, and discussed with respect to the
physical interpretation of those authors' conclusions, seeing as the
value of the power-law exponent is central to this paper.

AUTHORS:

We mentioned the different valued of the slope because we wanted to justify the necessity of modelling the log-slope by cosmological parameters too, since it is not clear if in our Universe  its value  is greater, lower or equal to 1.

We do find some variation of the log-slope with cosmological parameters, however it is out of the scope of this paper to investigate the theoretical origin. 

REFEREE:

- Table 1: Box0/mr, Box2/hr and Box4/uhr are generated with the same
C8 cosmology. Do the initial conditions also use the same phases?

AUTHORS: 

Thanks for pointing out. They use different phases. We added a sentence about it. 

REFEREE:

- Fig. 2: the caption says C15 is the blue line, while the legend says
C15 is the orange line.

AUTHORS: 

Many thanks for pointing out. Fixed.

REFEREE:

- Section 4.1: Once the stellar mass cut has been applied, how many
haloes are left in a given Box1a/mr? Are these statistics enough to
confidently train a GPR?

AUTHORS: 

In the last version of the paper, some simulations had 1-2 haloes (here the large error bars in Fig. 4 and the shaded area in the left panel of Fig. 5).
We removed these simulations from the training set and now we use setups with a minimum of 13 haloes.
Thanks for pointing out, we clarify it at the end of Sec. 4.1.

REFEREE:

- Eq. (4): M_p is described as the 'median mass of the simulation with
reference cosmology C8'. Is this the median mass for i) all haloes
in the C8 cosmology, or ii) only those that host luminous satellites
or iii) those with luminous satellites + where the min. stellar mass
of the ssatellite exceeds 2e11 M_sun?

AUTHORS:

Thanks for pointing out, we used the option (iii), in this way, C8 fits
are performed with a pivot mass that is the same mass that one would use 
for a mass-observable power-law fit.

We changed the text accordingly.

REFEREE:

- Fig. 5: it's interesting to note the variance in the size of the
error bars going from one simulation to the next. What drives these
difference? Is this somehow related to the number of haloes that
satisfy the stellar mass cut and end up having at least 8 satellite
galaxies in each cosmological model?

AUTHORS:

The large error bars come from some setups that had only 1-2 haloes within the chosen satellite cut. We removed them (see two  bullet points above) and now the situation improved.

REFEREE:

- Fig. 5: also in this figure, it is claimed that the parameters A and
beta show very mild redshift evolution. The authors should discuss
this further and discuss why this is. I presume there is some
relation for when haloes form, when they fall in and how easily they
are disrupted within the host, and this will change for different
choices of Omega_m and sigma_8. This should be discussed
further. Are any of these conclusions affected by the limited
resolution of the simulation? Is the cosmology dependence expected
to be stronger for a satellite population with a lowered stellar
mass threshold?

AUTHORS:

This is a very interesting point. My personal guess is that this behaviour is rooted in the fact that we choose the same mass-cut for all redshifts.
Thus, at high redshift the sample have more young clusters, and, young clusters correlates with having higher richness.

The fact that "young clusters correlates with having higher richness" can be understood if we combine the fact that  NFW concentration correlates with dynamical state and that concentration anti-correlates with richness (see e.g. Fig. 11 in Bose+19, where the Vmax ratio is a proxy for concentration). And that younger systems correlate with being un-relaxed.

REFEREE:

- Fig. 6: I guess I am not sure exactly what the test is trying
to demonstrate here. Is the left panel showing the mean N_s-M relation
across all Magneticum simulations (i.e. across all cosmologies,
shown in the blue line)? And the right then taking this mean and
rescaling to the C8 cosmology based on the emulator prediction
(shown in the orange line)? If that is the case, isn't it expected
that the blue and orange lines shouldn't overlap (i.e. that the mean
of the relation has been shifted by the emulator) or else it would
be a sign that the emulator isn't doing anything to map cosmology
C_i to C8? It's highly likely that I have misunderstood what the 
authors are trying to prove here so some clarification
would be appreciated.

AUTHORS:

You are right that the blue and orange lines are expected to not overlap.
We wanted to shows exactly that the emulator have an effect.

We understand that it is not strictly necessary given the other results of this work, so we decided to remove this figure to make the paper more slim and readed easier.

REFEREE:

- Fig. 7: to me, the PDFs shown in blue (residuals based on average
values) and orange (emulator results) look nearly identical. On the
other hand, it is stated in the text that the emulator is 'much more
peaked around one' and is therefore 'more effective in predicting
satellite abundance'. This may well be the case but it is not
obvious in the way Fig. 7 is shown. Can the authors find a clearer
way to emphasise this point?

AUTHORS:

Thanks for pointing out.

We re-binned the residuals (there were no bin centered on zero) and improved the description of it.
Additionally, after removing some of the simulations with few galaxy clusters (see one of the previous answers) we also changed the discussion accordingly.

REFEREE:

- Section 6: it would be helpful if the authors could clarify what
exactly are the 'observed' and analytical richness counts in the
exercise being pursued here. Is the 'analytic' value referring to
the richness of haloes extracted from an analytic mass function to
which Eq. (12) has been applied? What is the 'observed' data set in
this case? I will refrain from drawing any significant conclusions
from Fig. 11 until it's clarified exactly what is being compared
here.

AUTHORS:

In the mock observation excercise of Sec. 5 (previously Sec. 6),
we created the mock "observed" richness counts by assuming a "true" cosmology and computing a number count combining Despali+16 HMF and our emulator.

We then proceed in trying to retrieve this number count by running an MCMC over various parameters (including cosmology) and for each cosmology we compute a number count that we refer as "analytic count".

We decided to remove the term "analytic count" and tried to rephrase the paragraph accordingly. 
We edited the text to clarify it.
